The LATIN-PGD methodology to nonlinear dynamics and quasi-brittle materials for future earthquake engineering applications

This paper presents a first implementation of the LArge Time INcrement (LATIN) method along with the model reduction technique called Proper Generalized Decomposition (PGD) for solving nonlinear low-frequency dynamics problems when dealing with a quasi-brittle isotropic damage constitutive relations. The present paper uses the Time-Discontinuous Galerkin Method (TDGM) for computing the temporal contributions of the space-time separate-variables solution of the LATIN-PGD approach, which offers several advantages when considering a high number of DOFs in time. The efficiency of the method is tested for the case of a 3D bending beam, where results and benchmarks comparing LATIN-PGD to classical time-incremental Newmark/Quasi-Newton nonlinear solver are presented. This work represents a first step towards taking into account uncertainties and carrying out more complex parametric studies imposed by seismic risk assessment.

==> figures/numeric/beton/data_info.txt <==
Newton Raphson solver computational time: 1.5 horas 
0.8 [%] error between LATIN-PGD and NR for 5s excitation: 19 min

Error_LATIN considered: 0.05 [%]

1) SVD applied to temporal function associated to strain (lambda):
compressed modes = 9;
Approx error = 0.2457 [%]


2) SVD applied to temporal function associated to stress (mu):
compressed modes = 10;
Approx error = 0.2262 [%]




==> figures/numeric/complex_excitation/data_info.txt <==
Newton Raphson solver computational time: 1.66 horas 
LATIN-PGD solver computational time: 12 min
2.5% error between both.

Error_LATIN considered: 0.35 [%]


Frequencies of the excitation:

1 [Hz]
2.3 [Hz]
3.6 [Hz]
5 [Hz]

The excitation is contructed by doing:
f(t) = alfa*(sin(2*pi*1*t) + sin(2*pi*2.3*t) + sin(2*pi*3.6*t) + 
sin(2*pi*5*t))

where "alfa" is a constant that gives the correct amplitud.

==> figures/numeric/simple_excitation/data_info.txt <==
Newton Raphson solver computational time: 1.5 horas 
0.8 [%] error between LATIN-PGD and NR for 5s excitation: 19 min

Error_LATIN considered: 0.05 [%]

1) SVD applied to temporal function associated to strain (lambda):
compressed modes = 9;
Approx error = 0.2457 [%]


2) SVD applied to temporal function associated to stress (mu):
compressed modes = 10;
Approx error = 0.2262 [%]



